The galaxy counterpart of the high-metallicity and 16 kpc impact parameter DLA towards Q0918+1636 - a challenge to galaxy formation models?

The quasar Q0918+1636 (z=3.07) has an intervening high-metallicity Damped Lyman-alpha Absorber (DLA) along the line of sight, at a redshift of z=2.58. The DLA is located at a large impact parameter of 16.2 kpc, and has an almost solar metallicity. It is shown, that a novel type of cosmological galaxy formation models, invoking a new SNII feedback prescription, the Haardt & Madau (2012) UVB field and explicit treatment of UVB self-shielding, can reproduce the observed characteristics of the DLA. UV radiation from young stellar populations in the galaxy, in particular in the photon energy range 10.36-13.61 eV (relating to Sulfur II abundance), are also considered in the analysis. It is found that a) for L~L* galaxies (at z=2.58), about 10% of the sight-lines through the galaxies at impact parameter 16.2 kpc will display a Sulfur II column density N(SII)$>$ 10$^{15.82}$ cm$^{-2}$ (the observed value for the DLA), and b) considering only cases where a near-solar metallicity will be detected at 16.2 kpc impact parameter, the probability distribution of galaxy SFR peaks near the value observed for the DLA galaxy counterpart of ~27 Msun/yr. It is argued, that the bulk of the alpha-elements, like Sulfur, traced by the high metal column density, b=16.2 kpc absorption lines, were produced by evolving young stars in the inner galaxy, and later transported outward by galactic winds.

==> abstract.txt <==
The quasar Q0918+1636 ($z$=3.07) has an intervening high-metallicity Damped
Lyman-$\alpha$ Absorber (DLA) along the line of sight, at a redshift of 
$z$=2.58. The DLA is located at a large impact parameter of 16.2 kpc,
and despite this large impact parameter it has a very high metallicity
(consistent with solar). In this paper it is investigated whether a novel
type of galaxy formation models, based on hydrodynamical/gravitational
TreeSPH simulations invoking a new SNII feedback prescription, the 
Haardt \& Madau (2012) ultra-violet background radiation (UVB) field and 
explicit treatment of UVB self-shielding effects, 
can reproduce the observed characteristics of the DLA. 
Effects of UV radiation from young stellar populations in the galaxy, in
particular in the photon energy range 10.36-13.61 eV (relating to
Sulfur II abundance), are also considered in the analysis.
It is found that a) for $L$$\sim$$L_{\star}$ galaxies (at $z$=2.58), about 10\%
of the sight-lines through the galaxies at impact parameter $b$=16.2 kpc
will display a Sulfur II column density of $N(\rm{SII)} \ge 10^{15.82}$ 
cm$^{-2}$ (the observed value for the DLA), and 
b) considering only cases where a near-solar metallicity will be detected at
16.2 kpc impact parameter, the (Bayesian) probability distribution of galaxy
star formation rate (SFR) peaks near the value observed for the
DLA galaxy counterpart of $27^{+20}_{-9} \Msun$/yr. 
It is argued, that the bulk of the $\alpha$-elements, like Sulfur, 
traced by the high metal column density, $b$=16.2 kpc absorption lines, have 
been produced by evolving stars in the inner galaxy, and subsequently 
transported outward by galactic winds.


